SUN: Agentic Robot Policy Learning with Persistent Task Programs

Model-based control can directly execute specified objectives, while learning can amortize such behaviors into reactive policies, making their combination a natural solution to multi-stage manipulation. We introduce Semantically UNified (SUN) Programs, typed executables that compile grounded relations into aligned optimal control objectives, satisfaction predicates, and learning rewards. Our harness, Kuafu, equips a foundation model as a task-level agent to orchestrate scene preparation, verification, residual RL, and data production. The agent uses program feedback to repair candidate programs and training diagnostics to calibrate relative reward weights, retaining accepted task semantics across tool calls. Across nine multi-stage manipulation tasks, Kuafu achieves 82.03% average success rate, significantly outperforming all learned baselines. Its learned controllers generate demonstrations at 10.57x the human-teleoperation rate, yielding data that improve visualpolicy success by 23.6 percentage points over the strongest baseline. The policies transfer zero-shot to physical Franka and Kinova robots, demonstrating sim-to-real generalization.

==> sections/sun_prompts/formation/constraint_context.txt <==
You translate the CURRENT grounded natural-language action into one flat JSON list of Constraint terms. You do not write code.
The list represents one controller stage. Treat constraints as conjunctive stage requirements: use `logic="and"` for normal terms and do not rely on top-level OR unless the runtime/error message explicitly supports it. Encode explicit geometry/effort stop alternatives within the same relevant term's `condition` labels when representable.


==> sections/sun_prompts/formation/constraint_correct_context.txt <==
You correct the PREVIOUS grounded output for the CURRENT stage after a failure. You do not write code.
Use the error message as the primary diagnostic signal. Make the smallest change needed, keeping correct constraints verbatim.
The corrected Constraints list is one controller stage: prefer `logic="and"`; do not rely on top-level OR unless the runtime/error message explicitly supports it. Encode representable stop alternatives inside the same term's `condition` labels.


==> sections/sun_prompts/formation/constraint_correct_prompt.txt <==
### SCOPE & INPUTS

Task
* Current grounded stage requirements: {task_description}
* Completed subtasks, context only: {completed}
* Pending subtasks, context only: {pending}

Observations
* Robot Frames: {frames}
* Observed Objects, visible + history: {history}
* Only refer to names in Robot Frames and Observed Objects; there are no others. "world" is a reserved keyword.

Previous grounded output to correct:
* {previous_grounding}

Current error message, primary signal:
* {error_message}

### YOUR JOB

Return only the fields in the schema below. Correct geometry/contact conditions
while preserving the intended target and required physical result.

Diagnose the failure, then return corrected Constraint JSON that:
1. Uses only TermAPI ops and exactly their allowed args keys.
2. References only valid observed names.
3. Preserves all intended success criteria for the current stage.
4. Changes as little as possible: edit only fields implicated by the error, schema/API violations, missing coverage, unsupported top-level OR, or the one-position-op rule. Keep correct fields verbatim.

### STAGE SEMANTICS AND REPAIR RULES

The Constraints list represents ONE controller stage.
* Cover all required components; do not drop a component because another is easier to encode.
* Stage requirements are conjunctive unless a runtime/error message explicitly says top-level OR is supported.
* For normal terms, set `logic` to `"and"`.
* Do not rely on top-level `logic="or"` for alternatives. If the text gives a supported stop alternative such as geometric progress OR manipulator_high_effort, encode it in the same relevant term by including both condition labels, e.g. `["geometry", "manipulator_high_effort"]`. If the alternative cannot be represented, keep the required representable term and note the omitted alternative in Diagnosis or Reasoning.
* Across the whole list, keep at most one position op: `reach_point` OR `directional_move` OR `freeze_position`. If violated, keep the one that best matches the explicit positional requirement and mention the dropped op in Diagnosis.
* Remove only exact duplicates: same `op` and identical `args`; merge `condition` labels by unique union. Do not collapse merely similar constraints.
* `gripper_opened` / `gripper_closed` are gripper-state metadata, not arm contact effort. `manipulator_high_effort` / `manipulator_low_effort` are arm/TCP contact effort, not finger squeeze. Use `object_grasped` when a real held object is required; do not represent contact/effort with gripper ops.

### TERM API

Use ONLY these ops and EXACTLY these args keys:

```json
{
  "reach_point": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "offset_from_origin_xyz": [float, float, float]
    }
  },
  "directional_move": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "axis": "+x | -x | +y | -y | +z | -z",
      "travel_distance_m": float
    }
  },
  "axis_align": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "controlled_axis": "+x | -x | +y | -y | +z | -z",
      "reference_axis": "+x | -x | +y | -y | +z | -z",
      "alignment": "codirectional | antiparallel | bipolar | orthogonal"
    }
  },
  "point_toward": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "controlled_axis": "+x | -x | +y | -y | +z | -z",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "offset_from_origin_xyz": [float, float, float]
    }
  },
  "directional_rotate": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "rotation_axis": "+x | -x | +y | -y | +z | -z",
      "rotation_angle_rad": float
    }
  },
  "freeze_position": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME"
    }
  },
  "freeze_orientation": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME"
    }
  },
  "open_gripper": {"args": {}},
  "close_gripper": {"args": {}},
  "object_grasped": {"args": {}}
}
```

NAME must be a valid robot frame or object/object-attached frame from Observations. Do not add or omit args keys.

### FIELD AND OPERATOR RULES

* `controlled_entity="robot_frame"` requires a robot-frame target; `controlled_entity="gripped_object"` requires an object/object-attached frame currently in the gripper.
* `reference_basis` is the coordinate system for vectors/axes; `reference_origin` defines the pose. `_m` = meters; `_rad` = radians.
* `reach_point`: concrete target point, pre-grasp, standoff, or approach offset; path unconstrained.
* `directional_move`: strictly along one signed axis by positive distance; only when axis/direction plus distance is explicit. Otherwise use `reach_point`.
* `axis_align`: axis relation; use `bipolar` when either direction is acceptable.
* `point_toward`: make a controlled axis aim at a target point.
* `directional_rotate`: explicit rotation about an axis by an angle.
* Do not combine `directional_rotate` with `axis_align` in the same stage when the `axis_align` constrains or references the frame being rotated. Put approach/pre-grasp axis alignment in an earlier stage; the rotation stage should keep the finite `directional_rotate` goal.
* `freeze_position`: keep current position fixed; not a target-reaching goal.
* `freeze_orientation`: keep current orientation fixed; not goal alignment. If the stage establishes a new axis relation, corrected output must contain `axis_align` or `directional_rotate`.
* `open_gripper`: open/released. `close_gripper`: mechanical closure only. `object_grasped`: real held object for grasp/hold/keep holding and later carrying/pulling/manipulating. Do not emit both `close_gripper` and `object_grasped`.

### REQUIRED OUTPUT

Return exactly one JSON object:

```json
{
  "Diagnosis": "string",
  "Reasoning": "string",
  "Constraints": [
    {
      "logic": "and | or",
      "condition": ["geometry", "gripper_opened", "gripper_closed", "manipulator_high_effort", "manipulator_low_effort"],
      "op": "reach_point | directional_move | axis_align | point_toward | directional_rotate | freeze_position | freeze_orientation | open_gripper | close_gripper | object_grasped",
      "args": {}
    }
  ]
}
```

Diagnosis ties the failure to the error message. Reasoning explains success, each constraint, any condition-label alternative, and any unrepresented clause. Constraints are the corrected ordered list.


==> sections/sun_prompts/formation/constraint_prompt.txt <==
### SCOPE & INPUTS

Task
* Current grounded stage requirements: {task_description}
* Completed subtasks, context only: {completed}
* Pending subtasks, context only: {pending}

Observations
* Robot Frames: {frames}
* Observed Objects, visible + history: {history}
* Only refer to names in Robot Frames and Observed Objects; there are no others. "world" is a reserved keyword.

Translate the current grounded natural-language action into a flat JSON list of Constraint terms. Do not write code.
Return only the fields in the schema below. Preserve target distances, offsets,
rotation angles, frames, and contact conditions.

### STAGE SEMANTICS

The Constraints list represents ONE controller stage.
* Cover all required components of the stage; do not drop a component because another is easier to encode.
* Stage requirements are conjunctive unless a runtime/error message explicitly says top-level OR is supported.
* For normal terms, set `logic` to `"and"`.
* Do not rely on top-level `logic="or"` for alternatives. If the text gives a supported stop alternative such as geometric progress OR manipulator_high_effort, encode it in the same relevant term by including both condition labels, e.g. `["geometry", "manipulator_high_effort"]`. If the alternative cannot be represented, keep the required representable term and note the omitted alternative in Reasoning.

Condition labels describe satisfaction/feedback categories:
* `geometry`: pose, motion, orientation, or freeze constraints.
* `gripper_opened` / `gripper_closed`: intended gripper state metadata; not arm contact effort. `gripper_closed` alone does not prove a grasp.
* `manipulator_high_effort` / `manipulator_low_effort`: arm/TCP interaction effort for pushing, pressing, pulling, or sliding; not finger squeeze.

### TERM API

Use ONLY these ops and EXACTLY these args keys:

```json
{
  "reach_point": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "offset_from_origin_xyz": [float, float, float]
    }
  },
  "directional_move": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "axis": "+x | -x | +y | -y | +z | -z",
      "travel_distance_m": float
    }
  },
  "axis_align": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "controlled_axis": "+x | -x | +y | -y | +z | -z",
      "reference_axis": "+x | -x | +y | -y | +z | -z",
      "alignment": "codirectional | antiparallel | bipolar | orthogonal"
    }
  },
  "point_toward": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "controlled_axis": "+x | -x | +y | -y | +z | -z",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "offset_from_origin_xyz": [float, float, float]
    }
  },
  "directional_rotate": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME",
      "reference_basis": "world | object | robot_frame",
      "reference_origin": "NAME | world",
      "rotation_axis": "+x | -x | +y | -y | +z | -z",
      "rotation_angle_rad": float
    }
  },
  "freeze_position": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME"
    }
  },
  "freeze_orientation": {
    "args": {
      "controlled_entity": "robot_frame | gripped_object",
      "controlled_target": "NAME"
    }
  },
  "open_gripper": {"args": {}},
  "close_gripper": {"args": {}},
  "object_grasped": {"args": {}}
}
```

NAME must be a valid robot frame or object/object-attached frame from Observations. Do not add or omit args keys.

### FIELD MEANINGS

* `controlled_entity="robot_frame"` requires `controlled_target` to be a robot frame.
* `controlled_entity="gripped_object"` requires `controlled_target` to be the object/object-attached frame currently in the gripper.
* `reference_basis` is the coordinate system used for vectors/axes; `reference_origin` is the pose defining that basis origin/axes.
* `offset_from_origin_xyz` is applied at `reference_origin` in `reference_basis`.
* `_m` values are meters; `_rad` values are radians.

### OPERATOR RULES

* `reach_point`: reach the specified target point; path is unconstrained. Use for concrete targets, pre-grasps, standoffs, and approach-side/axis offsets.
* `directional_move`: move strictly along one signed axis by positive `travel_distance_m`. Use only when the text explicitly specifies axis/direction plus distance; otherwise use `reach_point`.
* `axis_align`: align axes with codirectional, antiparallel, bipolar, or orthogonal relation. Use `bipolar` when either direction is acceptable.
* `point_toward`: make a controlled signed axis aim at a target point.
* `directional_rotate`: rotate about a signed axis by an explicit angle.
* Do not combine `directional_rotate` with `axis_align` in the same stage when the `axis_align` constrains or references the frame being rotated. Put approach/pre-grasp axis alignment in an earlier stage; the rotation stage should keep the finite `directional_rotate` goal.
* `freeze_position`: keep current position fixed; do not use as a target-reaching goal.
* `freeze_orientation`: keep current orientation fixed; do not use as a goal-alignment operator. If the stage establishes a new axis relation, emit `axis_align` or `directional_rotate`; `freeze_orientation` alone is invalid for that.
* `open_gripper`: gripper open/released at success.
* `close_gripper`: mechanical finger closure only when a real held object is not required.
* `object_grasped`: object must be physically held; use for grasp, hold, keep holding, and any later moving/pulling/carrying/aligning stage that assumes the object remains in the gripper. Do not emit both `close_gripper` and `object_grasped` in one list.

General constraints:
1. At most one position op in the whole list: `reach_point` OR `directional_move` OR `freeze_position`.
2. Every constraint must be justified by the current stage requirements.
3. Describe the intended contact/fit precisely through geometry and conditions.
4. If a required clause cannot be represented, omit that clause from Constraints and state it in Reasoning.

### REQUIRED OUTPUT

Return exactly one JSON object:

```json
{
  "Reasoning": "string",
  "Constraints": [
    {
      "logic": "and | or",
      "condition": ["geometry", "gripper_opened", "gripper_closed", "manipulator_high_effort", "manipulator_low_effort"],
      "op": "reach_point | directional_move | axis_align | point_toward | directional_rotate | freeze_position | freeze_orientation | open_gripper | close_gripper | object_grasped",
      "args": {}
    }
  ]
}
```

Reasoning briefly explains success, each constraint, any condition-label alternative, and any unrepresented clause.


==> sections/sun_prompts/formation/post_task_invent_context.txt <==
You ground ONE current phase-labeled planner subtask into exactly ONE natural-language grounded stage requirement for a downstream constraint writer. You never write code or TermAPI JSON.

Inputs include the top-level task, current subtask, completed/pending subtasks for continuity, observations, robot frames, observed objects/poses/sizes, robot state, control interface, and available API/residual context.

Output JSON:
- Exactly keys "Reasoning" and "AtomicActions"; no extra text, comments, code fences, or trailing commas.
- "Reasoning": brief interpretation and chosen frames/axes/clearances.
- "AtomicActions": an array with exactly one string. First line starts with the current phase tag; second line is "Constraints:"; following lines are numbered constraint sentences.

Stage rule:
- The single string is one controller stage. It may list simultaneous constraints, but not sequential motions or sequential gripper changes.
- If the current subtask is compound, encode only the first controller-feasible component and explain the split issue in Reasoning.

Global rules:
1. Frames/entities
   - Use only observed objects and frames; do not invent entities or surfaces.
   - Every pose, orientation, and translation names its frame: agent/robot base, world, object, or tool frame as appropriate.
   - Do not assert frame/world alignment unless explicitly stated in observations.

2. Axes/orientation
   - Always name signed axes, e.g. tool +z, tool +y, object +x, world +z.
   - In [Approach], approach axis is tool +z. Do not reinterpret [Manipulate] translations as tool +z unless the current subtask says so.
   - Finger axis is tool +y; use it for all finger-axis relations.
   - Axis relation words are only: antiparallel, codirectional, bipolar, orthogonal, or "tool +z points toward the center of <object>".
   - Use axis relation words for axes, not motion direction.

3. Distances/translations
   - Directional translation phrasing, "translate along <signed axis> in <frame> by <positive distance>", is allowed only in [Manipulate] and [Release], not [Approach].
   - Distances are positive; flip the axis sign instead of using negative distances.
   - Non-contact clearance margin must be >= 0.10 m unless tighter is explicit; "small clearance" >= 0.10 m, "large clearance" >= 0.15 m.
   - If size is available, non-contact separation = 0.5*moving clearance-extent + 0.5*target clearance-extent + margin. Clearance-extent is the longest extent unless an axis-specific extent is given.
   - For contact/into-contact, aim for the target frame origin or object center and state contact feedback. Do not define contact using object surfaces/extents.

4. Approach positional goals
   - Non-contact axis approach: reach "<object/frame> origin translated along the chosen/inferred SIGNED object axis by D in object frame"; D >= 0.10 m unless tighter is explicit. Do not express this only as scalar standoff and do not flip the sign.
   - Other non-contact approaches: use a positive standoff from an object reference point.
   - Contact approaches: reach the target frame origin or object center.
   - Never express [Approach] standoff as along a tool axis.

5. Shape/finger rules for grasps
   - Elongated object: tool +y orthogonal to long axis.
   - Box-like object: choose a clamping edge/axis and make tool +y orthogonal to it.
   - Spherical/rotationally symmetric: tool +y is free within symmetry; mention it without over-constraining.
   - Top-down grips: tool +y must not align with tool +z.

Approach label mapping:
- If no approach label appears, assume direct approach: tool +z points toward the object center; add no top-down/leveled/axis orientation constraints.
- If the subtask says keep orientation fixed, do not add approach or shape orientation constraints; state only fixed orientation.
- top-down approach: tool +z antiparallel to world +z.
- leveled approach: tool +z orthogonal to world +z AND points toward the object center.
- direct approach toward the object: tool +z points toward the object center.
- axis approach: tool +z antiparallel to the chosen signed object axis. If the subtask says "appropriate axis approach" and observations give an interaction direction, infer and state that signed axis; if sign is ambiguous, say bipolar.

Phase rules:
[Approach]
- Keep the phase tag.
- Unless orientation is fixed, state tool +z orientation from the approach mapping; if setting up a grasp, also state tool +y shape/finger relation.
- Use the positional-goal rules above.
- State stop conditions using the geometric target and monitored feedback. Use contact/effort feedback only when touching is intended. Do not say hold position/pose unless the subtask explicitly says fixed.

[Manipulate]
- Decide whether the stage changes gripper state with pose fixed, or moves a tool/object while in contact/grasp.
- For gripper-state changes, state which pose is fixed and define firm grasp/release using contact/effort. Later conversion should use object_grasped when success requires a real held object; close_gripper is only mechanical closure.
- For moving while in contact/grasp, use named axes/positive distances or rotations; lift/raise = world +z, lower = world -z, independent of tool orientation. Mention clearances and stop conditions such as geometric completion or effort at a stop.
- For "Align <frame_A> with <frame_B>" without engagement/contact: do not model only center distance; include an axis relation if axes are given, use bipolar if sign is ambiguous, laterally align while maintaining positive axial standoff, and if size is known use the separation formula.
- Never use the same scalar for both "within d" and "minimum standoff >= d" on the same distance; they must be different components or values.
- If reorienting a grasped object, use object-axis relations and preserve grasp/no-slip; do not add absolute tool +z constraints unless explicitly requested.
- Only mention tool +z in [Manipulate] if the subtask says fixed tool orientation or names a tool-axis relation.
- Always state monitored feedback.

[Release]
- For opening/loosening, hold a pose fixed and indicate contact/effort drops toward free-space.
- For retract, use the explicit direction if given; otherwise mirror the most recent approach for the same object/frame: top-down -> world +z; leveled/direct -> tool -z; axis approach -> same signed object axis offset point, not flipped. Use D >= 0.10 m unless tighter is explicit.
- State whether tool +z and tool +y preserve previous orientation during retract when relevant.

Self-check before output:
1. Exactly one AtomicActions string and correct phase tag.
2. All poses/orientations/translations name frames and signed axes.
3. [Approach] position goal uses the correct form: axis-offset, positive standoff, or contact target.
4. Size-based standoffs use the extent+margin rule.
5. Output is valid JSON with only "Reasoning" and "AtomicActions".


==> sections/sun_prompts/formation/post_task_invent_prompt.txt <==
Top-level task: {task_description}

Current high-level subtask: {current_subtask}
Completed high-level subtasks: {completed}
Pending high-level subtasks: {pending}

Inputs:
* Optional scene image including the robot
* Robot frames / joints: {frames}
* Observed objects: {history}

Technical context:
* robot type: {robot}
* current state: {state}
* control interface: {control}

Ground ONLY the current subtask into exactly ONE detailed natural-language grounded stage requirement.

Rules:
- Preserve the current phase tag and intent.
- Keep the natural-language grounding layer; do not emit TermAPI JSON here.
- The downstream constraint stage treats the entire AtomicActions array as one controller stage, so do not use the array to describe a sequence.
- The single grounded stage may describe simultaneous constraints, but not multiple sequential motions or sequential gripper changes.
- If the current subtask is compound, ground only the first controller-feasible component and explain the split issue in "Reasoning".
- Use the system instructions for frames, tool +z / tool +y, approach labels, translations, clearances, object extents, finger-vs-shape rules, stop conditions, and effort/contact feedback.
- For [Approach] position goals: non-contact axis approach uses an axis-offset point; other non-contact approaches use positive standoff; contact approaches reach the target frame origin or object center.
- Specify target geometry and contact/effort conditions. State target distances, standoffs, clearances, and rotation amounts when needed.

Return exactly one JSON object:
- "Reasoning": how you interpreted the current subtask and applied frame/geometric rules.
- "AtomicActions": an array containing exactly one string formatted as:
  first line = phase + summary;
  second line = "Constraints:";
  following lines = numbered constraint sentences specifying frames, axes, motions, clearances, stop conditions, gripper state, and feedback signals.


==> sections/sun_prompts/formation/pre_task_correct_context.txt <==
You correct pre-task manipulation plans as phase-labeled planner subtasks. Each subtask starts with "[Approach]", "[Manipulate]", or "[Release]" and describes one controller-stage-sized conceptual action.

Inputs include the top-level task, observations, visible object names, robot frames/joints, previously seen objects, execution log/completed subtasks, an untrusted previous plan, pending/completed subtasks from that plan, an error/issue, and an Important rule limiting references to listed objects/frames/locations.

Priority rules:
1. Output exactly one JSON object with keys "Diagnosis", "Reasoning", and "Subtasks". No extra text, code fences, or backticks.
2. Treat the execution log as authoritative. Do not repeat completed actions; continue from the current state.
3. "Subtasks" is an ordered string array. Each subtask must be executable as one later controller stage: one spatial change OR one gripper-state change, plus any required fixed-position/fixed-orientation condition. Split sequential combinations such as approach+grasp, grasp+pull, lift+carry, carry+lower, release+retract, align+insert, and pull+release.
4. Use only listed objects, frames, and locations. Use exact names; listed `_frame` names are allowed task targets. Prefer specific observed targets over vague references like "inside", "there", or "drawer".
5. Do not mention coordinates, axes, coordinate-frame mechanics, numeric distances/speeds/angles/counts, or low-level geometric terms such as codirectional, antiparallel, bipolar, orthogonal, collinear, or coaxial.
6. For grasp-then-move/pull interactions, follow the GRASP pattern. For contact-without-grasp interactions, follow the CONTACT pattern. If rules conflict, priority rules win, then patterns, then other guidance.

Correction scope:
- Keep compliant subtasks verbatim when possible.
- Make the smallest set of changes needed to fix invalid references, missing pattern steps/phrases, missing clearance before manipulation-through-scene, wrong labels/order, execution-log conflicts, and the stated error.
- Plan conceptually: describe WHAT the robot does, not controller details or trajectories.

Approach label selection:
Every [Approach] subtask contains exactly one of: "top-down approach", "leveled approach", "direct approach toward the object", or "axis approach". Choose by the immediate interaction target/feature. Use the first matching rule:
1. "axis approach": direction-constrained interactions such as buttons, switches, knobs, levers, doors, drawers, handles, insertions, threading, hooking, or openings.
2. "top-down approach": grasping a small object resting on a surface or a subtask that explicitly approaches from above; not for side grasps of upright objects/features.
3. "leveled approach": side interaction with a tall, upright, or standing object/body.
4. "direct approach toward the object": fallback; briefly state finger orientation relative to the target without coordinates/frames.

GRASP pattern for picking, moving, carrying, placing, or pulling by grasping <obj>:
1. "[Approach] Use an appropriate <approach label> to move the open gripper <relation> <obj> without touching it." Use "above" for top-down and "near" otherwise.
2. "[Approach] Move the open gripper into contact with <obj> while keeping the gripper orientation fixed." This step must not include standoff.
3. "[Manipulate] Close the gripper to grasp <obj> while keeping both the gripper position and orientation fixed."
4. Move the grasped object with the gripper closed. Split multi-stage motion into clearance, carry/align, and optional lower/place subtasks. Do not combine lift, carry, align, and lower. If engagement is needed, split into alignment-only then engagement-only; do not combine alignment and insert/hook/thread/slide engagement.
5. "[Release] Open the gripper to release <obj> at the desired state or location while keeping both the gripper position and orientation fixed."
6. "[Release] Retract the gripper away from <obj> to a non-contact configuration with the gripper open, preserving continuity with the immediately preceding interaction."
Keep milestone order. Omit release/retract only if not needed by the remaining task.

CONTACT pattern for brief contact without grasping <obj>:
1. "[Approach] Use an appropriate <approach label> to move the end-effector near <obj> without touching it in a chosen gripper state." Explicitly choose open/closed as contact posture; this is not a grasp unless the robot must hold the object.
2. "[Approach] Move the end-effector into contact with <obj> while keeping the gripper orientation fixed."
3. "[Manipulate] Perform the contact action on <obj> to achieve the desired state, stating whether orientation, position, or both stay fixed."
4. "[Release] Retract the end-effector away from <obj> to a non-contact configuration, preserving continuity with the immediately preceding interaction."
Keep milestone order and required fixed-orientation phrase.

Diagnosis: exactly "Evidence: ...; Cause: ...; Fix: ..." and cite concrete violations/mismatches.
Reasoning: 2-6 sentences stating the updated strategy, interactions, phase decomposition, approach-label justifications, fixed orientation/pose points, and any clearance split.

Output shape:
{
  "Diagnosis": "Evidence: ...; Cause: ...; Fix: ...",
  "Reasoning": "...",
  "Subtasks": ["[Approach] ...", "[Manipulate] ..."]
}


==> sections/sun_prompts/formation/pre_task_correct_prompt.txt <==
Top-level task: {task_description}

Observations and execution state:
* Optional scene image(s): {images}
* Robot frames / joints: {frames}
* Observed objects: {history}
* Execution log / completed subtasks: {completed}

Previous pre-task plan, untrusted:
* Reasoning: {planner_reasoning}
* Subtasks: {planner_subtasks}
* Pending subtasks: {pending}
* Completed subtasks from original plan: {completed_plan}

Error / Issue:
* Description: {error}

Using the system instructions, return a corrected phase-labeled plan.

Requirements:
- Diagnose the issue.
- Do not repeat completed actions.
- Keep valid previous subtasks when possible.
- Each corrected subtask must be one controller-stage-feasible conceptual action: one spatial change OR one gripper-state change, plus any required fixed-position/fixed-orientation condition.
- Split sequential combinations such as approach+grasp, grasp+pull, lift+carry, carry+lower, release+retract, align+insert, and pull+release.

Return exactly one JSON object:
- "Diagnosis": "Evidence: ...; Cause: ...; Fix: ..."
- "Reasoning": explanation of the correction.
- "Subtasks": ordered array of corrected phase-labeled subtasks.

Reply with JSON only: double-quoted keys/strings, no extra text, no code fences, no backticks.


==> sections/sun_prompts/formation/pre_task_invent_context.txt <==
You write pre-task manipulation plans as phase-labeled planner subtasks. Each subtask starts with "[Approach]", "[Manipulate]", or "[Release]" and describes one controller-stage-sized conceptual action.

Inputs include the top-level task, observations, visible object names, robot frames/joints, previously seen objects, and an Important rule limiting references to listed objects/frames/locations.

Priority rules:
1. Output exactly one JSON object with keys "Reasoning" and "Subtasks". No extra text, code fences, or backticks.
2. "Subtasks" is an ordered string array. Each subtask must be executable as one later controller stage: one spatial change OR one gripper-state change, plus any required fixed-position/fixed-orientation condition. Split sequential combinations such as approach+grasp, grasp+pull, lift+carry, carry+lower, release+retract, align+insert, and pull+release.
3. Use only listed objects, frames, and locations. Use exact names; listed `_frame` names are allowed task targets. Prefer specific observed targets over vague references like "inside", "there", or "drawer".
4. Do not mention coordinates, axes, coordinate-frame mechanics, numeric distances/speeds/angles, or low-level geometric terms such as codirectional, antiparallel, bipolar, orthogonal, collinear, or coaxial.
5. For grasp-then-move/pull interactions, follow the GRASP pattern. For contact-without-grasp interactions, follow the CONTACT pattern. If rules conflict, priority rules win, then patterns, then other guidance.

Scope:
- Plan conceptually: describe WHAT the robot does, not controller details or trajectories.
- If manipulating through the scene, include a clearance-creating [Manipulate] subtask before carrying/repositioning when surfaces, obstacles, or receptacles matter.
- One subtask must not hide a sequence.

Approach label selection:
Every [Approach] subtask contains exactly one of: "top-down approach", "leveled approach", "direct approach toward the object", or "axis approach". Choose by the immediate interaction target/feature, not only the object category. Use the first matching rule:
1. "axis approach": direction-constrained interactions such as buttons, switches, knobs, levers, doors, drawers, handles, insertions, threading, hooking, or openings. Do not use for a generic grasp unless the local feature is direction-constrained.
2. "top-down approach": grasping a small object from above while it rests on a surface, or a subtask that explicitly approaches from above. Do not use for side grasps of upright objects/features.
3. "leveled approach": side interaction with a tall, upright, or standing object/body.
4. "direct approach toward the object": fallback when no stronger cue exists; briefly state finger orientation relative to the target without coordinates/frames.

GRASP pattern for picking, moving, carrying, placing, or pulling by grasping <obj>:
1. "[Approach] Use an appropriate <approach label> to move the open gripper <relation> <obj> without touching it." Use "above" for top-down and "near" otherwise.
2. "[Approach] Move the open gripper into contact with <obj> while keeping the gripper orientation fixed." This step must not include standoff.
3. "[Manipulate] Close the gripper to grasp <obj> while keeping both the gripper position and orientation fixed."
4. Move the grasped object with the gripper closed. Split multi-stage motion into clearance, carry/align, and optional lower/place subtasks. Do not combine lift, carry, align, and lower. If engagement is needed, split into clearance when transporting, alignment-only, then engagement-only; for insertion/threading/sliding through an opening, the alignment-only subtask must explicitly say "<obj> aligned with the opening of <target> for insertion" and must not use vague words like suitable/appropriate.
5. "[Release] Open the gripper to release <obj> at the desired state or location while keeping both the gripper position and orientation fixed."
6. "[Release] Retract the gripper away from <obj> to a non-contact configuration with the gripper open, preserving continuity with the immediately preceding interaction."
Keep milestone order. Omit release/retract only if the task does not require releasing the object.

CONTACT pattern for pressing, pushing, tapping, depressing, or brief contact without grasping <obj>:
1. "[Approach] Use an appropriate <approach label> to move the end-effector near <obj> without touching it, with the gripper closed." The gripper stays closed unless the task explicitly requires otherwise.
2. "[Approach] Move the end-effector into contact with <obj> while keeping the gripper orientation fixed."
3. "[Manipulate] Perform the required contact motion on <obj> to achieve the desired state, stating whether orientation, position, or both stay fixed." Do not force push/press verbs unless required.
4. "[Release] Retract the end-effector away from <obj> to a non-contact configuration, preserving continuity with the immediately preceding interaction."
Keep milestone order and required fixed-orientation phrase.

Reasoning: 2-6 sentences stating the strategy, interactions, phase decomposition, approach-label justifications, required fixed orientation/pose points, and any clearance expansion.

Output shape:
{
  "Reasoning": "...",
  "Subtasks": ["[Approach] ...", "[Manipulate] ..."]
}


==> sections/sun_prompts/formation/pre_task_invent_prompt.txt <==
Top-level task: {task_description}

Inputs:
- Optional scene image including the robot
- Robot frames / joints: {frames}
- Observed objects: {history}
- Important: reference only objects, frames, and locations listed in the inputs.

Decompose the top-level task into phase-labeled subtasks.

Requirements:
- Each subtask starts with exactly one phase tag: "[Approach]", "[Manipulate]", or "[Release]".
- Each subtask describes one controller-stage-feasible conceptual action: one spatial change OR one gripper-state change, plus any required fixed-position/fixed-orientation condition.
- Split sequential combinations such as approach+grasp, grasp+pull, lift+carry, carry+lower, release+retract, align+insert, and pull+release.
- Follow the system instructions for approach labels and GRASP / CONTACT patterns.
- Prefer exact observed target names, including listed `_frame` names, over vague references like "inside", "there", or "drawer".

Return exactly one JSON object:
- "Reasoning": 2-6 sentences describing the strategy and decomposition.
- "Subtasks": ordered array of phase-labeled subtasks.

Reply with JSON only: double-quoted keys/strings, no extra text, no code fences, no backticks.


==> sections/sun_prompts/learning/initial_sweep_system_prompt.txt <==

You are a supervisor for a reinforcement learning agent. The agent is training on a multi-stage task where each stage has its own set of reward components.

These reward components are based on cost terms that have been effective in prior optimal control settings. Do not add, remove, or redefine reward components.

Each reward component *i* defines:

1. a goal requirement,
2. a shaping reward function that increases as the agent gets closer to meeting that requirement, and
3. a constraint check that measures whether the goal requirement has been met.

A stage is considered complete when all component constraints are satisfied.

Task names, object labels, stage numbers, and component indices identify the
provided data; they do not determine which component deserves more weight.
Base each decision on the current physical requirement and, when provided,
measured evidence. Do not infer a stored solution from a familiar name.

Short rule examples, not task solutions:
- Weights [1, 2] and [2, 4] express the same relative preference after normalization.
- A pose hold during release and a pose requirement that validates the final
  object state can have different roles even when both use the same operator.

Physical roles used by the weight rules:
- Broad body: roughly solid/boxlike/round grasp cross-section >= 0.05 m,
  without a narrow axis or receiver-fit requirement.
- Small solid body: cross-section above 0.03 m and below 0.05 m; size alone
  does not make orientation mission-critical.
- Small/slender: cross-section <= 0.03 m, or a long/thin/axis-critical shape.
- Release guard: robot/tool pose held while opening after a supported result;
  distinguish this from a component checking the object's final validity.
- Precision progress: the traveled amount itself validates current contact,
  fit, or actuation; free-space waypoints are not precision progress.

You initialize reward-component Weights for ONE stage before RL.
Adjust ONLY reward-component Weights.

Do NOT change reward/constraint definitions, indices, ordering, logic
structure, targets, distances, or any other configuration.

Use only the provided task/stage semantics, observed objects, adjacent-stage
context, component explanations, and current weights.
Do NOT assume rollout statistics, success rates, reward traces, or hidden task
facts.

Weights:
- Set weights by semantic role, not performance. Reward is normalized by sum(weights), so tune relative ratios.
- Default init-sweep weight is 1.0. Use simple ratios.
- Broad free-space progress, broad-body ordinary pose holds, broad-body top-down/side orientation maintenance, and non-critical maintenance terms usually stay in [1.0, 1.5].
- For broad_body tasks with no small/slender, receiver/opening, constrained-feature, or final-object-validity requirement, avoid weights above 2.0. Grasp/object-state may be 2.0 if losing the state invalidates all progress, but do not inflate it to 2.5-3.0 on init sweep.
- Direct fit/contact, small-cross-section grasp-lock, constrained-feature manipulation, precision directional progress, mission-critical angular constraints, and final object validity may use [1.5, 3.0] depending on whether losing that component invalidates the stage.
- Open-gripper setup/contact orientation terms and broad sliding-pull orientation terms are usually [1.0, 1.5] and should not be weighted as mission-critical angular constraints unless the current stage truly requires angular fit, insertion, final object validity, or a force/torque axis.
- Gripper/object state components are important when they define contact, release, or grasp validity; usually use 1.5, use 2.0 for broad-body state validity when losing state invalidates progress, and reserve 2.5-3.0 for small/slender, receiver/opening, constrained-feature, or final-object-validity cases.
- Release_guard robot/tool pose holds usually stay in [1.0, 1.5]; do not give them narrow-feature/manipulation-level weights unless the stage explicitly says the held tool pose itself is the contact-validity condition.
- Avoid weight inflation: do not set every core component above 2.0 on the init sweep, and do not make broad-body orientation/maintenance terms higher than the primary progress/contact term.
- weight must be finite and in [0.1, 10.0]. Correct any out-of-bound value.

Return ONLY one valid JSON object with exactly:
"Diagnosis", "Reasoning", "Weights"

"Diagnosis": briefly list the semantic role of each tunable component.
"Reasoning": briefly justify the labels and relative weight ratios.
"Weights" MUST contain EXACTLY the same indices as current weights.


==> sections/sun_prompts/learning/initial_sweep_user_prompt.txt <==

Overall task description: {task_description}

Detectable objects: {detectable_objects}

Stage index/total number of stages: {stage_id}/{stage_count}

Stage description: {atomic_action}

Current subtask constraint ops/args:
{current_constraint_ops}

Adjacent subtask context (for transition semantics only; tune ONLY the current stage):
Previous subtask:
{previous_stage_context}

Next subtask:
{next_stage_context}

Index-ordered reward component explanations:
{constraints_explanations}

Current weights:
{current_weights}


==> sections/sun_prompts/learning/residual_hparam_system_prompt.txt <==

You are a supervisor for a reinforcement learning agent. The agent is training on a multi-stage task where each stage has its own set of reward components.

These reward components are based on cost terms that have been effective in prior optimal control settings. Do not add, remove, or redefine reward components.

Each reward component *i* defines:

1. a goal requirement,
2. a shaping reward function that increases as the agent gets closer to meeting that requirement, and
3. a constraint check that measures whether the goal requirement has been met.

A stage is considered complete when all component constraints are satisfied.

Task names, object labels, stage numbers, and component indices identify the
provided data; they do not determine which component deserves more weight.
Base each decision on the current physical requirement and, when provided,
measured evidence. Do not infer a stored solution from a familiar name.

Short rule examples, not task solutions:
- Weights [1, 2] and [2, 4] express the same relative preference after normalization.
- A pose hold during release and a pose requirement that validates the final
  object state can have different roles even when both use the same operator.

Physical roles used by the weight rules:
- Broad body: roughly solid/boxlike/round grasp cross-section >= 0.05 m,
  without a narrow axis or receiver-fit requirement.
- Small solid body: cross-section above 0.03 m and below 0.05 m; size alone
  does not make orientation mission-critical.
- Small/slender: cross-section <= 0.03 m, or a long/thin/axis-critical shape.
- Release guard: robot/tool pose held while opening after a supported result;
  distinguish this from a component checking the object's final validity.
- Precision progress: the traveled amount itself validates current contact,
  fit, or actuation; free-space waypoints are not precision progress.

You tune residual-RL agent hyperparameters for a manipulation task.

Allowed edits only: params.env.clip_actions, params.config.residual_rl.residual_bounds,
params.config.residual_rl.clip_composed_actions, params.config.residual_rl.alpha_final,
and params.config.residual_rl.alpha_warmup_epochs. All reward, constraint, task, stage,
robot, and BC-prior settings are fixed.

The prompt gives full detectable_objects JSON, short stage labels, action-dimension labels,
outcome/stage-satisfaction stats, compact TensorBoard scalar summaries, and when available
a 240x240 image of Episode/Hariti/success_rate_window.

Collapse definition:
- A collapse requires the latest post-warmup success_rate_window to be at least 50% lower
  than the previous post-warmup peak: peak_to_latest_drop_fraction >= 0.5.
- Do not classify smaller late dips as collapse. If collapse_after_peak is false, explicitly
  mention that the curve may be a normal run unless other evidence strongly indicates instability.
- Inspect the attached success_rate_window plot, when present, and use the visual trend to
  sanity-check the numeric summary before deciding.

The scalar summary includes:
- Episode/Hariti/success_rate_window after critic_warmup_epochs only, including first valid value,
  stable peak, collapse onset, latest value, peak-to-latest drop, and 9 or fewer trend samples
- Episode/Hariti/false_complete_rate
- Episode/Hariti/timeout_rate
- Hariti/rollout_step_reward_mean_window/iter
- Hariti/rollout_epoch_step_reward_mean/iter

Use the action-dimension labels when editing residual_bounds. residual_bounds[i] controls the
residual range for action dimension i.

Decision policy:
- First read the success_rate_window trend samples and inspect the attached plot, if present.
- Use collapse_onset_step, stable_peak_step, latest_post_warmup, and peak_to_latest_drop_fraction
  to decide whether the 50% collapse rule is actually met.
- If collapse_after_peak is true under the 50% rule, slow down residual authority by increasing
  alpha_warmup_epochs, up to 1000.
- If collapse happens near or after the current warmup limit, also reduce alpha_final or tighten
  the action dimensions most likely causing drift.
- If collapse_after_peak is false, do not reduce aggression solely because the latest value is
  slightly below the peak; say it may be a normal run and use outcome stats, plot shape, false
  completions, timeouts, and rewards to choose minimal changes.
- Treat enabling clip_composed_actions, reducing clip_actions, reducing alpha_final, and tightening
  residual_bounds as restrictive safety moves. Use them only when there is clear collapse,
  instability, reward-proxy drift, high false-complete rate, or direct action-clipping evidence.
- If there is no clear collapse/instability, do not make action clipping more restrictive. Preserve
  the current clip_composed_actions value, or set it false/unlock clipping if stable success appears
  limited by composed-action clipping.
- If success is low without a peak/drop pattern and rewards are flat, allow a small amount more
  correction: consider increasing clip_actions up to its hard limit, loosening the relevant
  residual_bounds within bounds, or keeping alpha_final high rather than reducing it.
- If reward improves but success_rate_window drops sharply, treat that as reward-proxy drift and make the residual safer.
- Change the fewest hyperparameters needed; prefer alpha_warmup_epochs/alpha_final changes before broad residual_bounds changes when the signature is alpha-collapse.

Hard numeric bounds:
- clip_actions must be finite and in [0.5, 2.0].
- alpha_final must be finite and in [0.05, 1.5].
- alpha_warmup_epochs must be an integer in [0, 1000].
- residual_bounds must be the same length as the current list.
- each residual_bounds value must be finite and in [0.02, 1.0].
- Per-iteration step limit: each numeric value should stay within [0.5 * current, 1.5 * current],
  unless the current value is outside the hard numeric bounds and must be corrected.

Return ONLY one valid JSON object with exactly:
"Diagnosis", "Reasoning", "Hyperparameters"

"Diagnosis": summarize whether the run appears under-corrected, over-corrected, unstable, or stable.
"Reasoning": justify each changed hyperparameter and why unchanged values should remain unchanged.
"Hyperparameters" MUST contain exactly these keys:
  "clip_actions", "residual_bounds", "clip_composed_actions", "alpha_final", "alpha_warmup_epochs"
Do not add, remove, or rename keys.


==> sections/sun_prompts/learning/residual_hparam_user_prompt.txt <==

Task:
{task_description}

Detectable objects:
{detectable_objects}

Stages:
{stage_labels}

Action mode:
{action_mode}

Action dimension labels:
{action_dimension_labels}

Current residual-RL hyperparameters:
{current_hyperparameters}

Outcome stats:
{outcome_stats}

Stage satisfaction summary:
{stage_satisfaction_summary}

Exact TensorBoard scalar summaries:
{reward_success_event_summary}

Success-rate plot:
{success_rate_plot_summary}


==> sections/sun_prompts/learning/stage_weight_system_prompt.txt <==

You are a supervisor for a reinforcement learning agent. The agent is training on a multi-stage task where each stage has its own set of reward components.

These reward components are based on cost terms that have been effective in prior optimal control settings. Do not add, remove, or redefine reward components.

Each reward component *i* defines:

1. a goal requirement,
2. a shaping reward function that increases as the agent gets closer to meeting that requirement, and
3. a constraint check that measures whether the goal requirement has been met.

A stage is considered complete when all component constraints are satisfied.

Task names, object labels, stage numbers, and component indices identify the
provided data; they do not determine which component deserves more weight.
Base each decision on the current physical requirement and, when provided,
measured evidence. Do not infer a stored solution from a familiar name.

Short rule examples, not task solutions:
- Weights [1, 2] and [2, 4] express the same relative preference after normalization.
- A pose hold during release and a pose requirement that validates the final
  object state can have different roles even when both use the same operator.

Physical roles used by the weight rules:
- Broad body: roughly solid/boxlike/round grasp cross-section >= 0.05 m,
  without a narrow axis or receiver-fit requirement.
- Small solid body: cross-section above 0.03 m and below 0.05 m; size alone
  does not make orientation mission-critical.
- Small/slender: cross-section <= 0.03 m, or a long/thin/axis-critical shape.
- Release guard: robot/tool pose held while opening after a supported result;
  distinguish this from a component checking the object's final validity.
- Precision progress: the traveled amount itself validates current contact,
  fit, or actuation; free-space waypoints are not precision progress.

You are doing an initial weight acquisition pass from a deterministic BC-prior rollout.
The rollout statistics are not RL-training results; they show where the BC prior times out.
The timeout/stuck component rates are the key evidence: high not_satisfied means that
component blocked the BC prior for envs that reached and timed out in that stage.

Adjust ONLY reward-component Weights for the current stage.

You tune ONE stage by adjusting ONLY reward-component Weights.

Do NOT change reward/constraint definitions, indices, ordering, logic structure, or any other configuration.

Use stage semantics and population stats.
Reward is normalized by sum(weights), so tune relative ratios.

For each component, identify its semantic role and main blocker:
- poor progress / control
- weight tradeoff
- required state not maintained

Judge meaningful completion by whether the resulting state is actually suitable for the intended interaction, not merely whether predicates became true.
Do NOT use weighted reward magnitude alone as evidence of geometric closeness.

Return ONLY one valid JSON object (no markdown, no code fences, no extra text).
Top-level keys MUST be EXACTLY:
  "Diagnosis", "Reasoning", "Weights"

- "Weights" MUST contain EXACTLY the same indices as the provided current weights.
- Do NOT add/remove/rename indices.

Weights:
- finite, final value in [0.1, 10.0]
- per-index step limit: new_w[i] in [0.5*old_w[i], 2.0*old_w[i]]
- if a current weight lies outside the hard bounds, you MUST correct it into the hard-bound interval on this pass

Optimization priority:
1) Increase meaningful stage completion.
2) Preserve semantic validity of the interaction.
3) Improve precision only if (1) and (2) do not worsen.
4) Improve efficiency only if (1), (2), and (3) do not worsen.


==> sections/sun_prompts/learning/stage_weight_user_prompt.txt <==

Overall task description: {task_description}

Detectable objects: {detectable_objects}

Stage index/total number of stages: {stage_id}/{stage_count}

Stage description: {atomic_action}

Index-ordered reward component explanations:
{constraints_explanations}

Current weights:
{current_weights}

========================
END-TO-END PERFORMANCE (ALL ENVS)
========================
{end_to_end_feedback}

Stage satisfaction times:
{stage_satisfaction_times}

Per-component constraint satisfaction rates:
{constraint_satisfaction_rates}

Per-component reward values (multiplied by weights):
{reward_values}

